Predictions for Detecting a Turndown in the Baryonic Tully Fisher Relation

The baryonic Tully Fisher relation (bTFR) provides an empirical connection between baryonic mass and dynamical mass (measured by the maximum rotation velocity) for galaxies. Due to the impact of baryonic feedback in the shallower potential wells of dwarf galaxies, the bTFR is predicted to turn down at low masses from the extrapolated power-law relation at high masses. The low-mass end of the bTFR is poorly constrained due to small samples and difficulty in connecting the galaxy's gas kinematics to its dark matter halo. Simulations can help us understand this connection and interpret observations. We measure the bTFR with 75 dwarf galaxies from the Marvel-ous and Marvelous Massive Dwarfs hydrodynamic simulations. Our sample has M$_\star = 10^6-10^9$ M$_\odot$, and is mostly gas dominated. We compare five velocity methods: V$_\mathrm{out,circ}$ (spatially resolved mass-enclosed), V$_\mathrm{out,mid}$ (spatially resolved midplane gravitational potential), and unresolved HI linewidths at different percentages of the peak flux (W$_\mathrm{10}$, W$_\mathrm{20}$, and W$_\mathrm{50}$). We find an intrinsic turndown in the bTFR for maximum halo speeds $\lesssim 50$ km s$^{-1}$, or total baryonic mass M$_\mathrm{bary}\lesssim 10^{8.5}$ M$_\odot$. We find that observing HI in lower-mass galaxies to the conventional surface density limit of 1 M$_\odot$ pc$^{-2}$ is not enough to detect a turndown in the bTFR; none of the HI velocity methods, spatially resolved or unresolved, recover the turndown, and we find bTFR slopes consistent with observations of higher-mass galaxies. However, we predict that the turndown can be recovered by resolved rotation curves if the HI limit is $\lesssim 0.08$ M$_\odot$ pc$^{-2}$, which is within the sensitivity of current HI surveys like FEASTS and MHONGOOSE.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
